Declining hydrologic function of coastal wetlands in response to saltwater intrusion

Salinity and submergence have shaped coastal wetlands into one of the most productive and yet fragile ecotones worldwide. Sea-level rise alters both salinity and submersion regimes, threatening the future existence of these habitats. Still, the magnitude of the impacts is elusive. A current paradigm is that coastal communities will keep pace with sea-level rise through soil accretion, a process largely sustained by the interaction of plants and geomorphology. This thesis, however, rests on the assumption that submersion is the main driver of bio-geomorphic processes and does not include the effects of salinity on plant hydrologic function. Here, we show that salinity has a major influence on how tidal vegetation controls the depth of the water table - a key ecohydrological process regulating plant establishment, survival rate, and productivity. Our findings rely on long-term observations from the Florida Everglades and modeling results. They indicate that altered salinity regimes can suppress transpiration, undermining in this way the ability of tidal ecosystems to control water table movements and contrast other forms of plant stress like waterlogging. This effect is apparent in the mangroves of the Everglades' tidal fringe, where salinization has already yielded extensive decoupling between plant hydraulics and groundwater dynamics. This mechanism leads to shallow water tables and poor soil-aeration conditions, with sizable impacts on coastal wetlands' hydrologic function and elasticity.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

